The splashback boundary of haloes in hydrodynamic simulations

The splashback radius, $R_{\rm sp}$, is a physically motivated halo boundary that separates infalling and collapsed matter of haloes. We study $R_{\rm sp}$ in the hydrodynamic and dark matter only IllustrisTNG simulations. The most commonly adopted signature of $R_{\rm sp}$ is the radius at which the radial density profiles are steepest. Therefore, we explicitly optimise our density profile fit to the profile slope and find that this leads to a $\sim5\%$ larger radius compared to other optimisations. We calculate $R_{\rm sp}$ for haloes with masses between $10^{13-15}{\rm M}_{\odot}$ as a function of halo mass, accretion rate and redshift. $R_{\rm sp}$ decreases with mass and with redshift for haloes of similar $M_{\rm200m}$ in agreement with previous work. We also find that $R_{\rm sp}/R_{\rm200m}$ decreases with halo accretion rate. We apply our analysis to dark matter, gas and satellite galaxies associated with haloes to investigate the observational potential of $R_{\rm sp}$. The radius of steepest slope in gas profiles is consistently smaller than the value calculated from dark matter profiles. The steepest slope in galaxy profiles, which are often used in observations, tends to agree with dark matter profiles but is lower for less massive haloes. We compare $R_{\rm sp}$ in hydrodynamic and N-body dark matter only simulations and do not find a significant difference caused by the addition of baryonic physics. Thus, results from dark matter only simulations should be applicable to realistic haloes.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
